The GOOSE Dataset for Perception in Unstructured Environments

The potential for deploying autonomous systems can be significantly increased by improving the perception and interpretation of the environment. However, the development of deep learning-based techniques for autonomous systems in unstructured outdoor environments poses challenges due to limited data availability for training and testing. To address this gap, we present the German Outdoor and Offroad Dataset (GOOSE), a comprehensive dataset specifically designed for unstructured outdoor environments. The GOOSE dataset incorporates 10 000 labeled pairs of images and point clouds, which are utilized to train a range of state-of-the-art segmentation models on both image and point cloud data. We open source the dataset, along with an ontology for unstructured terrain, as well as dataset standards and guidelines. This initiative aims to establish a common framework, enabling the seamless inclusion of existing datasets and a fast way to enhance the perception capabilities of various robots operating in unstructured environments. The dataset, pre-trained models for offroad perception, and additional documentation can be found at https://goose-dataset.de/.

==> images/semantic_histogram/goose_label_mapping.csv <==
class_name,label_key,has_instance,hex
undefined,0,0,#000000
traffic_cone,1,0,#ffff00
snow,2,0,#d157a0
cobble,3,0,#ff34ff
obstacle,4,0,#ff4a46
leaves,5,0,#008941
street_light,6,1,#006fa6
bikeway,7,0,#a30059
ego_vehicle,8,0,#ffdbe5
pedestrian_crossing,9,0,#7a4900
road_block,10,1,#0000a6
road_marking,11,0,#63ffac
car,12,1,#b79762
bicycle,13,1,#004d43
person,14,1,#8fb0ff
bus,15,1,#997d87
forest,16,0,#5a0007
bush,17,0,#809693
moss,18,0,#b4a8bd
traffic_light,19,1,#1b4400
motorcycle,20,1,#4fc601
sidewalk,21,0,#3b5dff
curb,22,0,#4a3b53
asphalt,23,0,#ff2f80
gravel,24,0,#61615a
boom_barrier,25,1,#34362d
rail_track,26,0,#6b7900
tree_crown,27,0,#00c2a0
tree_trunk,28,1,#ffaa92
debris,29,0,#886f4c
crops,30,0,#0086ed
soil,31,0,#d16100
rider,32,1,#ddefff
animal,33,1,#000035
truck,34,1,#7b4f4b
on_rails,35,1,#a1c299
caravan,36,1,#300018
trailer,37,1,#0aa6d8
building,38,0,#013349
wall,39,0,#00846f
rock,40,1,#372101
fence,41,0,#ffb500
guard_rail,42,0,#c2ffed
bridge,43,0,#a079bf
tunnel,44,0,#cc0744
pole,45,1,#c0b9b2
traffic_sign,46,1,#c2ff99
misc_sign,47,1,#001e09
barrier_tape,48,0,#bec459
kick_scooter,49,1,#6f0062
low_grass,50,0,#0cbd66
high_grass,51,0,#eec3ff
scenery_vegetation,52,0,#456d75
sky,53,0,#b77b68
water,54,0,#7a87a1
wire,55,0,#ff8c00
outlier,56,0,#788d66
heavy_machinery,57,1,#fad09f
container,58,1,#ff8a9a
hedge,59,0,#d157a0
barrel,60,1,#d0d000
pipe,61,0,#dd0000
tree_root,62,0,#c4a484
military_vehicle,63,1,#404040
misc_vegetation,52,0,#456d75
parking,23,0,#ff2f80
misc_object,4,0,#ff4a46
fire_hydrant,4,0,#000000
roadblock,10,1,#0000a6
roadmarking,11,0,#63ffac
tree,27,0,#00c2a0
tree_stump,28,1,#ffaa92
branch,27,0,#00c2a0
tree_log,29,0,#886f4c
sand,31,0,#d16100
ditch,31,0,#d16100
crowd_barrier,39,0,#00846f
vehicle_barrier,42,0,#c2ffed
barrier_type,48,0,#bec459

